Assembling Two Parts in One Hand

A hallmark of human dexterity is the cooperative use of fingers, where different fingers take on distinct yet coordinated roles to accomplish fine manipu- lation, such as capping a pen with the hand that holds it. We study this finger-level coordination through in-hand assembly: mating two rigid objects within a single dexterous hand, with no second arm and no fixture. We present a reinforcement learning formulation to solve this problem in a unified framework, which is driven by a goal relative pose between the two parts. Finger coordination is shaped by a function-based auxiliary reward and regularized toward a single human reference pose, while domain randomization and a fusion of historical proprioception and object observation confer robustness to occlusion-induced estimation noise. The same recipe solves three different assembly tasks (Bottle, Syringe, and Marker). Trained purely in simulation, the policies transfer zero-shot to hardware with a single camera, demonstrating robustness to state-estimation errors caused by oc- clusion. Our experiments also reveal that in-hand assembly places demands on hand morphology and can serve as a benchmark for modern robotic hand systems. Videos and code are available at https://ltbgbird.github.io/in-hand-assembly-page/.

==> figures/data/marker_ablation.json <==
{
  "title": "",
  "y_label": "Goal-reaching reward",
  "x_label": "Tasks",
  "x_labels": [
    "Marker"
  ],
  "methods": [
    "Ours",
    "Proprioception-only",
    "History-MLP",
    "w/o finger reward",
    "w/o pose reward"
  ],
  "colors": [
    "#d8ad4f",
    "#b06c49",
    "#6f7f95",
    "#4f6f52",
    "#8b6f9e"
  ],
  "ylim": [
    150,
    1600
  ],
  "layout": "task_panels",
  "per_task_ylim": [
    [
      150,
      1600
    ]
  ],
  "show_values": true,
  "show_zero_values": false,
  "success_rate_label": "Success rate",
  "figure_height_ratio": 0.3,
  "legend_ncol": 3,
  "legend_first_row_count": 3,
  "rows": [
    {
      "name": "",
      "values": [
        [
          1280.1,
          338.0,
          995.3,
          629.4,
          981.8
        ]
      ],
      "errors": [
        [
          52.1,
          21.4,
          48.6,
          30.5,
          43.3
        ]
      ],
      "success_rates": [
        [
          65,
          11,
          49,
          27,
          40
        ]
      ]
    }
  ]
}


==> figures/data/marker_noise.json <==
{
  "GAUSSIAN_X_VALUES": [
    1,
    2,
    3
  ],
  "OFFSET_X_VALUES": [
    0,
    1,
    2,
    3
  ],
  "GAUSSIAN_SERIES": {
    "Gaussian noise": [
      1280.1,
      1199.2,
      963.7
    ]
  },
  "OFFSET_SERIES": {
    "Offset noise": [
      1280.1,
      1175.6,
      890.3,
      670.9
    ]
  },
  "PROPRIOCEPTION_ONLY_BASELINE": {
    "enabled": true,
    "value": 338.0,
    "label": "Proprioception-only"
  },
  "Y_LIM": [
    150.0,
    1600.0
  ],
  "Y_TICKS": [
    150.0,
    500.0,
    1000.0,
    1500.0
  ]
}

